Full-Duplex Wideband mmWave Integrated Access and Backhaul with Low Resolution ADCs

We consider a wideband integrated access and backhaul system operating in full-duplex mode between the New Radio gNB donor and single user equipment. Due to high power consumption in millimeter wave systems, we use low-resolution analog-to-digital converters (ADCs) in the receivers. Our contributions include (1) hybrid beamformer to maximize sum spectral efficiency of the access and backhaul links by canceling self-interference and maximizing received power; (2) all-digital beamformer and upper bound on sum spectral efficiency; and (3) simulations to compare full vs. half duplex, finite vs. infinite ADC resolution, hybrid vs. all-digital beamforming, and the upper bound in spectral efficiency.

==> figures/array.tikz <==
% We need layers to draw the block diagram


\usetikzlibrary{shapes.misc,shapes.geometric,shapes.symbols,positioning,shadings,automata}
\tikzstyle{XORgate} = [draw,circle]
\newcommand{\antena}{--++(3mm,0)--++(30:5mm)--++(-90:5mm)--++(150:5mm);}
\newcommand{\suma}{\Large$+$}

\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%\definecolor{orange}{rgb}{0.9100,0.4100,0.1700}
\definecolor{orange}{rgb}{0.0,0.0,0.0}
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfsetlayers{background,main,foreground}
\usetikzlibrary{shapes,arrows}
\newcommand{\mx}[1]{\mathbf{\bm{#1}}} % Matrix command
\newcommand{\vc}[1]{\mathbf{\bm{#1}}} % Vector command
% Define a few styles and constants

\tikzstyle{sensor}=[draw, fill=yellow!30, text width=2em, 
    text centered, minimum height=2em, rounded corners]

\tikzstyle{chain}=[draw, fill=red!30, text width=2em, 
    text centered, minimum height=2em, rounded corners]
    
\tikzstyle{center1}=[draw=white,fill=white!20]   
    
\tikzstyle{ann} = [above, text width=5em]
\tikzstyle{node} = [sensor, text width=4em, fill=orange!50, 
    minimum height=19em, rounded corners]
   
\tikzstyle{circ} = [draw,circle,radius=0.5cm,fill=orange!50]
\def\blockdist{2.3}
\def\edgedist{2.5}
\def\antenna{%
    -- +(0mm,4.0mm) -- +(2.2mm,5.5mm) -- +(-2.2mm,5.5mm) -- +(0mm,4.0mm)
}

\usetikzlibrary{positioning}
\begin{tikzpicture}[thin,scale=0.675]

%\node[rectangle,
    %draw = lightgray,
    %text = olive,
%    fill = gray!30,
%    minimum width = 8.5cm, 
%    minimum height = 4.25cm] (r) at (5.35,2.1) {};

 \tkzDefPoint(0,0){A} \tkzDefPoint(1,0){B} \tkzDefPoint(1,.5){C} 
\tkzMarkAngle[fill= orange!40,size=1.4cm,opacity=.5](B,A,C)
\tkzLabelAngle[pos=0.9](B,A,C){$\omega$}  
\draw [-,dotted,line width=1pt] (0,0) to (2,0);                           
\draw [-,dotted,line width=1pt] (0,0) to (2,1);                           
\draw [-,orange,line width=2pt] (2,0) to (10,0); %% Straight line
\draw [-,orange,line width=2pt] (2,0) to (2,0.5);
\draw [-,orange,line width=2pt] (3,0) to (3,0.5);
\draw [-,orange,line width=2pt] (4,0) to (4,0.5);
\draw [-,orange,line width=2pt] (5,0) to (5,0.5);
\draw [-,orange,line width=2pt] (6,0) to (6,0.5);
\draw [-,orange,line width=2pt] (7,0) to (7,0.5);
\draw [-,orange,line width=2pt] (8,0) to (8,0.5);
\draw [-,orange,line width=2pt] (9,0) to (9,0.5);
\draw [-,orange,line width=2pt] (10,0) to (10,0.5);
\node[align=right] at (10,-0.7){\scriptsize{\sffamily{RX Array}}};
\node[] at (2,-0.3){1};
\node[] at (3,-0.3){2};
\node[] at (5,-0.3){$q$};

\draw [-,orange,line width=2pt] (2,1) to (8.88,4.4); %% Straight line
\draw [-,orange,line width=2pt] (2,1) to (1.75,1.5);
\draw [-,orange,line width=2pt] (2.86,1.4) to (2.61,1.9);
\draw [-,orange,line width=2pt] (3.72,1.9) to (3.47,2.4);
\draw [-,orange,line width=2pt] (4.58,2.3) to (4.33,2.8);
\draw [-,orange,line width=2pt] (5.44,2.7) to (5.19,3.2);
\draw [-,orange,line width=2pt] (6.3,3.1) to (6.05,3.6);
\draw [-,orange,line width=2pt] (7.16,3.6) to (6.91,4.1);
\node[] at (6.91,4.3){$p$};
\draw [-,orange,line width=2pt] (8.02,4) to (7.77,4.5);
\draw [-,orange,line width=2pt] (8.88,4.4) to (8.63,4.9);

\node[align=right] at (10,4.8){\scriptsize{\sffamily{TX Array}}};

\draw [-,line width=1.5pt] (5,0) to (7.16,3.6);
\node[] at (5.5,1.7){$d_{pq}~$~};
%\node[] at (6.7,1.7){\sffamily{$\textsf{H}_{\rm los}$}};
\node[] at (7.1,2.7){~\scriptsize{\sffamily{LOS}}};


\draw [-,black,line width=2.5pt] (11.2,2) to (11,3);
\node[] at (10.8,1.7){~\scriptsize{\sffamily{NLOS}}};

\draw [-,dash pattern={on 5pt off 3pt on 0pt off 0pt} ,line width=1pt] (7.16,3.6) to (11.1,2.5);
\draw [-,dash pattern={on 5pt off 3pt on 0pt off 0pt} ,line width=1pt] (11.1,2.5) to (5,0);

%\node[] at (9.5,1.2){~\sffamily{$\textsf{H}_{\rm nlos}[n]$}};

\draw [-,dotted,line width=1pt] (-0.5,0) to (0,0);                                                      
\draw [-,dotted,line width=1pt] (-0.5,1) to (2,1);                                                      
\draw [latex-latex,line width=1pt] (-0.1,0) to (-0.1,1);

\node[align=left] at (-0.4,0.5){$d~$};





     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
     
      
   
\end{tikzpicture}
